Taming Multiple Binding Poses in Alchemical Binding Free Energy Prediction: the $\beta$-cyclodextrin Host-Guest SAMPL9 Blinded Challenge

We apply the Alchemical Transfer Method (ATM) and a bespoke fixed partial charge force field to the SAMPL9 bCD host-guest binding free energy prediction challenge that comprises a combination of complexes formed between five phenothiazine guests and two cyclodextrin hosts. Multiple chemical forms, competing binding poses, and computational modeling challenges pose significant obstacles to obtaining reliable computational predictions for these systems. The phenothiazine guests exist in solution as racemic mixtures of enantiomers related by nitrogen inversions that bind the hosts in various binding poses, each requiring an individual free energy analysis. Due to the large size of the guests and the conformational reorganization of the hosts, which prevent a direct absolute binding free energy route, binding free energies are obtained by a series of absolute and relative binding alchemical steps for each chemical species in each binding pose. Metadynamics-accelerated conformational sampling was found to be necessary to address the poor convergence of some numerical estimates affected by conformational trapping. Despite these challenges, our blinded predictions quantitatively reproduced the experimental affinities for the $\beta$-cyclodextrin host, less one case of the methylated derivative being an outlier. The work illustrates the challenges of obtaining reliable free energy data in in-silico drug design for even seemingly simple systems and introduces some of the technologies available to tackle them.

==> scripts/pmf-pmt1.dat <==
-180.0 6.414
-177.98882681564245 6.7844
-175.9776536312849 7.0355
-173.96648044692736 7.1308
-171.95530726256982 7.0499
-169.9441340782123 6.7932
-167.93296089385476 6.382
-165.9217877094972 5.8549
-163.91061452513966 5.2596
-161.89944134078212 4.6448
-159.88826815642457 4.0518
-157.87709497206703 3.5092
-155.8659217877095 3.0317
-153.85474860335196 2.621
-151.84357541899442 2.2706
-149.83240223463687 1.9703
-147.82122905027933 1.7101
-145.81005586592178 1.4839
-143.79888268156424 1.2892
-141.78770949720672 1.1272
-139.77653631284915 1.0004
-137.76536312849163 0.9111
-135.75418994413408 0.8595
-133.74301675977654 0.8433
-131.731843575419 0.8581
-129.72067039106145 0.898
-127.7094972067039 0.9569
-125.69832402234637 1.0301
-123.68715083798882 1.1138
-121.67597765363128 1.2059
-119.66480446927375 1.305
-117.6536312849162 1.4099
-115.64245810055866 1.5186
-113.63128491620111 1.6282
-111.62011173184356 1.7351
-109.60893854748603 1.8354
-107.59776536312849 1.9261
-105.58659217877094 2.0053
-103.57541899441341 2.0731
-101.56424581005587 2.1306
-99.55307262569832 2.1797
-97.54189944134077 2.2222
-95.53072625698323 2.2582
-93.5195530726257 2.2865
-91.50837988826815 2.304
-89.4972067039106 2.3066
-87.48603351955308 2.2899
-85.47486033519553 2.2502
-83.46368715083798 2.1852
-81.45251396648044 2.0944
-79.4413407821229 1.9787
-77.43016759776536 1.8405
-75.41899441340782 1.683
-73.40782122905027 1.5102
-71.39664804469274 1.3264
-69.3854748603352 1.1366
-67.37430167597765 0.9467
-65.3631284916201 0.7631
-63.35195530726256 0.5932
-61.340782122905026 0.4444
-59.32960893854748 0.3237
-57.318435754189935 0.2371
-55.3072625698324 0.1893
-53.29608938547486 0.183
-51.28491620111731 0.22
-49.27374301675977 0.3005
-47.26256983240222 0.4241
-45.251396648044675 0.5899
-43.24022346368713 0.7969
-41.22905027932961 1.0438
-39.21787709497207 1.3294
-37.20670391061452 1.6521
-35.195530726256976 2.0097
-33.18435754189943 2.3991
-31.173184357541885 2.8161
-29.16201117318434 3.2552
-27.150837988826822 3.7103
-25.139664804469277 4.1746
-23.12849162011173 4.6424
-21.117318435754186 5.1088
-19.10614525139664 5.5704
-17.094972067039095 6.0247
-15.083798882681549 6.4697
-13.072625698324003 6.9029
-11.061452513966458 7.3203
-9.05027932960894 7.7167
-7.039106145251395 8.0856
-5.02793296089385 8.4206
-3.016759776536304 8.716
-1.0055865921787586 8.9681
1.005586592178787 9.1755
3.0167597765363325 9.3387
5.02793296089385 9.4595
7.039106145251395 9.5396
9.05027932960894 9.5794
11.061452513966486 9.5777
13.072625698324032 9.5314
15.083798882681577 9.4369
17.094972067039123 9.2913
19.10614525139667 9.0937
21.117318435754214 8.8465
23.12849162011173 8.5549
25.139664804469277 8.2267
27.150837988826822 7.8704
29.162011173184368 7.4942
31.173184357541913 7.1044
33.18435754189946 6.7055
35.195530726257005 6.3001
37.20670391061452 5.8906
39.21787709497207 5.48
41.22905027932961 5.0723
43.24022346368716 4.6734
45.251396648044704 4.2896
47.26256983240225 3.9275
49.273743016759795 3.5921
51.28491620111734 3.2867
53.296089385474886 3.0127
55.3072625698324 2.7701
57.31843575418995 2.5587
59.329608938547494 2.3785
61.34078212290504 2.2307
63.351955307262585 2.1169
65.36312849162013 2.0387
67.37430167597768 1.997
69.3854748603352 1.9906
71.39664804469274 2.0169
73.40782122905028 2.0718
75.41899441340783 2.1508
77.43016759776538 2.2496
79.4413407821229 2.3652
81.45251396648047 2.4955
83.46368715083798 2.6392
85.47486033519556 2.7951
87.48603351955308 2.9614
89.49720670391065 3.1361
91.50837988826817 3.3167
93.51955307262574 3.5006
95.53072625698326 3.685
97.54189944134077 3.866
99.55307262569835 4.0378
101.56424581005587 4.192
103.57541899441344 4.3164
105.58659217877096 4.3969
107.59776536312853 4.4187
109.60893854748605 4.3695
111.62011173184356 4.243
113.63128491620114 4.0406
115.64245810055866 3.7723
117.65363128491623 3.4558
119.66480446927375 3.1131
121.67597765363132 2.7675
123.68715083798884 2.4399
125.69832402234636 2.1458
127.70949720670393 1.8943
129.72067039106145 1.6888
131.73184357541902 1.5277
133.74301675977654 1.4069
135.7541899441341 1.3218
137.76536312849163 1.2684
139.7765363128492 1.2446
141.78770949720672 1.2499
143.79888268156424 1.2856
145.8100558659218 1.3536
147.82122905027933 1.4555
149.8324022346369 1.592
151.84357541899442 1.7619
153.854748603352 1.9619
155.8659217877095 2.1868
157.87709497206708 2.4304
159.8882681564246 2.6872
161.89944134078212 2.954
163.9106145251397 3.2313
165.9217877094972 3.5244
167.93296089385478 3.8421
169.9441340782123 4.1945
171.95530726256987 4.589
173.9664804469274 5.026
175.9776536312849 5.4942
177.98882681564248 5.9691
180.0 6.414

